The state of OAI-PMH repositories in Canadian Universities

This article presents a study of the current state of Universities Institutional Repositories (UIRs) in Canada. UIRs are vital to sharing information and documents, mainly Electronic Thesis and Dissertation (ETDs), and theoretically allow anyone, anywhere, to access the documents contained within the repository. Despite calls for consistent and shareable metadata in these repositories, our literature review shows inconsistencies in UIRs, including incorrect use of metadata fields and the omission of crucial information, rendering the systematic analysis of UIR complex. Nonetheless, we collected the data of 57 Canadian UIRs with the aim of analyzing Canadian data and to assess the quality of its UIRs. This was surprisingly difficult due to the lack of information about the UIRs, and we attempt to ease future collection efforts by organizing vital information which are difficult to find, starting from addresses of UIRs. We furthermore present and analyze the main characteristics of the UIRs we managed to collect, using this dataset to create recommendations for future practitioners.

==> TODO.txt <==
Faire apparaitre le problème de conformité dès le début (p1 comm) OK but reread with this in mind
Ca y revient, mais un peu étrange car pas de mention - p.1
Globalement, acces aux IRs difficile devrait être plus tôt (p.2)

DAVID: Figure distribution of most used date: seulement 50 univs, 2 fois arcabc, figshare present when it should not be.
DAVID: p.17 We found in one of the X

ANONYMISER?
Guillaume et David: can you check the reference style and shit
FRED: Table should be up

% @article{rodriguez2007science,
%   title={E-science and open access repositories in Spain},
%   author={Rodr{\'\i}guez Bravo, Blanca and Luisa Alvite D{\'\i}ez, Ma},
%   journal={OCLC Systems \& Services: International digital library perspectives},
%   volume={23},
%   number={4},
%   pages={363--371},
%   year={2007},
%   publisher={Emerald Group Publishing Limited}
% }

